Discern-XR: An Online Classifier for Metaverse Network Traffic

In this paper, we design an exclusive Metaverse network traffic classifier, named Discern-XR, to help Internet service providers (ISP) and router manufacturers enhance the quality of Metaverse services. Leveraging segmented learning, the Frame Vector Representation (FVR) algorithm and Frame Identification Algorithm (FIA) are proposed to extract critical frame-related statistics from raw network data having only four application-level features. A novel Augmentation, Aggregation, and Retention Online Training (A2R-OT) algorithm is proposed to find an accurate classification model through online training methodology. In addition, we contribute to the real-world Metaverse dataset comprising virtual reality (VR) games, VR video, VR chat, augmented reality (AR), and mixed reality (MR) traffic, providing a comprehensive benchmark. Discern-XR outperforms state-of-the-art classifiers by 7% while improving training efficiency and reducing false-negative rates. Our work advances Metaverse network traffic classification by standing as the state-of-the-art solution.

==> Story.txt <==
1) Introduction - 6 to 7 Paragraphs
* Why
* How
* Realted Work (Find SoA)

2) Problem Statement
* Explain the overall solution briefly in layman terms
* Mathematical explaination

3) Solution
* Frame Identification Algorithm
* Frame Vector Representation
* Augmentation, Aggregation, and Retention online algortihm
* Convergence and Time Complexity explanation

4) Dataset
* brief explanation of testbed
* Online repository explanation of Dataset1
* Information of Dataset2 and Dataset3

5) Experimentation Results
* What all experiments
    - Setup and configurations including performancce metrics
* Results
    - All performance metrics for Dataset 1
    - Comparision of performance on different Datasets
    - Comparision with SOA (State of the Art) solution

6) Conculsion and Future Work
